Bimodal orientation distribution and head-tail asymmetry of a sample of filamentary molecular clouds

The morphology of molecular clouds is crucial for understanding their origin and evolution. In this work, we investigate the morphology of the filamentary molecular clouds (filaments for short) using a portion of the $^{12}\text{CO} (J=1-0)$ data from the Milky Way Imaging Scroll Painting (MWISP) project. The data cover an area spanning $104.75^\circ <l< 150.25^\circ , \vert b\vert < 5.25^\circ$ in Galactic coordinates, with $V_\text{LSR}$ ranging from $-95$ to 25 $\text{km s}^{-1}$. Our primary focus is on the orientation and morphological asymmetry of the filaments. To achieve this, we apply several criteria on the data to create a sample of filaments with well-defined straight shape, and we use elliptical fitting to obtain the orientation of each filament, with an estimated error of $\sim1.6^\circ$ for the orientation. We find that the filament orientation with respect to the Galactic plane exhibits a bimodal distribution, a double-Gaussian fitting of which has two centres located at $-38.1^\circ $ and $42.0^\circ $, with 1$\sigma$ of the two Gaussian functions being $35.4^\circ$ and $27.4^\circ$. We do not find significant correlation between the orientation and other parameters, including the Galactic coordinates, radial velocity, velocity width, and physical scale. A considerable fraction of filaments ($\gtrsim 40$ per cent) display head-tail asymmetry, which suggests that mass concentration tends to occur at one end of the filaments.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
